A Survey on Visualization Approaches in Political Science for Social and Political Factors: Progress to Date and Future Opportunities

Politics is the set of activities related to strategic decision-making in groups. Political scientists study the strategic interactions between states, institutions, politicians, and citizens; they seek to understand the causes and consequences of those decisions and interactions. While some decisions might alleviate social problems, others might lead to disasters such as war and conflict. Data visualization approaches have the potential to assist political scientists in their studies by providing visual contexts. However, political researchers' perspectives on data visualization are unclear. This paper examines political scientists' perspectives on visualization and how they apply data visualization in their research. We discovered a growing trend in the use of graphs in political science journals. However, we also found a knowledge gap between the political science and visualization domains, such as effective visualization techniques for tasks and the use of color studied by visualization researchers. To reduce this gap, we survey visualization techniques applicable to the political scientists' research and report the visual analytics systems implemented for and evaluated by political scientists. At the end of this paper, we present an outline of future opportunities, including research topics and methodologies, for multidisciplinary research in political science and data analytics. Through this paper, we expect visualization researchers to get a better grasp of the political science domain, as well as broaden the possibility of future visualization approaches from a multidisciplinary perspective.

==> note.txt <==
From Jason Windett to Everyone 12:20 PM
https://www.cambridge.org/core/journals/american-political-science-review

https://ajps.org/ajps-articles/
https://www.journals.uchicago.edu/toc/jop/current

From Yaoyao Dai to Everyone 12:20 PM
https://constellate.org/dataset/8abe7443-ff67-c05c-6333-6b5049739bc0/?unigrams=social%2C+children

From Jason Windett to Everyone 12:22 PM
https://www.cambridge.org/core/journals/political-analysis


One really good example of where visualization is (or should be) used as a key analytic technique is interaction terms in regressions. <- nonlinear effects in general. The team below are the experts on this:
http://mattgolder.com/interactions

Good Journals
- Political Science (General)
    - American Political Science Review
    - American Journal of Political Science
    - British Journal of Political Science
    - Journal of Politics
- International Relations & Comparative
    - International Organizations
    - World Politics
    - Journal of Conflict Resolution
    - Journal of Peace Research
- Political Methodology
    - Political Analysis
    - Political Science Research & Methods

==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty (not for usage with biblatex/biber)
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at https://ctan.org/tex-archive

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

BibLaTex with Biber is now possible, store EG.bbx in the LaTeX distribution, 
for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx
and update filename database.
(as an example please compare file ...fin_with_teaser.tex where the settings 
are made for biblatex usage.)

For questions concerning the Eurographics Style please contact publishing@eg.org


